EnCoD: Distinguishing Compressed and Encrypted File Fragments

Reliable identification of encrypted file fragments is a requirement for several security applications, including ransomware detection, digital forensics, and traffic analysis. A popular approach consists of estimating high entropy as a proxy for randomness. However, many modern content types (e.g. office documents, media files, etc.) are highly compressed for storage and transmission efficiency. Compression algorithms also output high-entropy data, thus reducing the accuracy of entropy-based encryption detectors. Over the years, a variety of approaches have been proposed to distinguish encrypted file fragments from high-entropy compressed fragments. However, these approaches are typically only evaluated over a few, select data types and fragment sizes, which makes a fair assessment of their practical applicability impossible. This paper aims to close this gap by comparing existing statistical tests on a large, standardized dataset. Our results show that current approaches cannot reliably tell apart encryption and compression, even for large fragment sizes. To address this issue, we design EnCoD, a learning-based classifier which can reliably distinguish compressed and encrypted data, starting with fragments as small as 512 bytes. We evaluate EnCoD against current approaches over a large dataset of different data types, showing that it outperforms current state-of-the-art for most considered fragment sizes and data types.

==> abstract.txt <==
  Reliable identification of encrypted file fragments is a requirement for several security applications, including ransomware detection, digital forensics, and traffic analysis. A popular approach consists of estimating entropy as a proxy for randomness. Typically, the maximum-likelihood estimation of the Shannon entropy is computed for the fragment of interest; if its value is above a given threshold, the data is determined to have been generated by an encryption process. While this approach has been widely used due to its simplicity and efficiency, it is becoming increasingly untenable. Many modern content types (e.g. office documents, media files, etc.) are highly compressed for storage and transmission efficiency. Good compression algorithms output high-entropy data, thus reducing the accuracy of entropy-based encryption detectors. This may bring undesired consequences, such as ransomware detectors erroneously flagging benign processes.

  Given this issue, a variety of approaches have been proposed to distinguish true pseudorandom file fragments, as generated by encryption ciphers, from high-entropy streams generated by compression. However, these approaches are typically only evaluated over a few, select data types and fragment sizes, which makes a fair assessment of their practical applicability impossible. This paper aims to close this gap by comparing existing statistical tests on a large, standardized dataset. Our results show that current approaches cannot reliably tell apart encrypted and compressed data fragments, even for comparatively large fragment sizes. To address this issue, we design a machine learning-based classifier which can reliably distinguish compressed and encrypted data, starting with fragments as small as 512 bytes. We evaluate our model against current approaches over a large dataset of different data types, showing that our model outperforms current state-of-the-art for most considered fragment sizes and data types.


